Learning to Warm-Start Fixed-Point Optimization Algorithms

We introduce a machine-learning framework to warm-start fixed-point optimization algorithms. Our architecture consists of a neural network mapping problem parameters to warm starts, followed by a predefined number of fixed-point iterations. We propose two loss functions designed to either minimize the fixed-point residual or the distance to a ground truth solution. In this way, the neural network predicts warm starts with the end-to-end goal of minimizing the downstream loss. An important feature of our architecture is its flexibility, in that it can predict a warm start for fixed-point algorithms run for any number of steps, without being limited to the number of steps it has been trained on. We provide PAC-Bayes generalization bounds on unseen data for common classes of fixed-point operators: contractive, linearly convergent, and averaged. Applying this framework to well-known applications in control, statistics, and signal processing, we observe a significant reduction in the number of iterations and solution time required to solve these problems, through learned warm starts.

==> data/cone_sizes.csv <==
dim;kalman_filter;robust_ls;phase_retrieval;sparse_pca
zero;$600$;0;240;1
non-negative;550;800;0;3201
second-order;$100 \times [3]$;[801,501];0;0
positive semidefinite;0;0;[80];[40]


==> data/iters_red/mnist_old.csv <==
,accuracies,cold_start_iters,cold_start_red,nearest_neighbor_iters,nearest_neighbor_red,obj_k0_iters,obj_k0_red,obj_k5_iters,obj_k5_red,obj_k15_iters,obj_k15_red,obj_k60_iters,obj_k60_red,reg_k0_iters,reg_k0_red,reg_k5_iters,reg_k5_red,reg_k15_iters,reg_k15_red,reg_k60_iters,reg_k60_red
0,0.1,24,0,16,0.33,6,0.75,5,0.79,8,0.67,12,0.5,5,0.79,6,0.75,8,0.67,11,0.54
1,0.01,194,0,181,0.07,107,0.45,93,0.52,17,0.91,36,0.81,16,0.92,15,0.92,18,0.91,42,0.78
2,0.001,1348,0,1253,0.07,982,0.27,953,0.29,454,0.66,658,0.51,215,0.84,171,0.87,208,0.85,321,0.76
3,0.0001,7767,0,7607,0.02,6613,0.15,6689,0.14,5668,0.27,6812,0.12,4238,0.45,3292,0.58,3779,0.51,4744,0.39


==> data/lasso.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink30_iters,traink30_red,traink60_iters,traink60_red,traink120_iters,traink120_red
0,2,0.1,2,0.0,0,1.0,1,0.5,1,0.5,1,0.5,1,0.5
1,17,0.01,16,0.06,1,0.94,3,0.82,5,0.71,7,0.59,8,0.53
2,47,0.001,46,0.02,16,0.66,16,0.66,25,0.47,29,0.38,30,0.36
3,86,0.0001,84,0.02,49,0.43,50,0.42,59,0.31,63,0.27,64,0.26


==> data/markowitz_table.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink50_iters,traink50_red
0,14,0.01,7,0.5,7,0.5,9,0.36,11,0.21
1,54,0.001,24,0.56,22,0.59,16,0.7,19,0.65
2,186,0.0001,148,0.2,147,0.21,72,0.61,61,0.67


==> data/mpc_table.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink50_iters,traink50_red
0,381,0.01,353,0.07,279,0.27,176,0.54,127,0.67
1,651,0.001,616,0.05,555,0.15,438,0.33,338,0.48
2,1019,0.0001,973,0.05,932,0.09,816,0.20,663,0.35

==> data/robust_kalman_filter.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink30_iters,traink30_red,traink60_iters,traink60_red,traink120_iters,traink120_red
0,38,0.1,52,-0.37,3,0.92,8,0.79,13,0.66,34,0.11,44,-0.16
1,117,0.01,137,-0.17,27,0.77,21,0.82,28,0.76,100,0.15,109,0.07
2,210,0.001,231,-0.1,97,0.54,84,0.6,99,0.53,193,0.08,201,0.04
3,305,0.0001,327,-0.07,191,0.37,176,0.42,193,0.37,289,0.05,296,0.03


==> data/robust_ls.csv <==
,accuracies,cold_start_iters,nearest_neighbor_iters,nearest_neighbor_red,k0_iters,k0_red,k5_iters,k5_red,k15_iters,k15_red,k30_iters,k30_red,k60_iters,k60_red,k120_iters,k120_red
0,85,0.1,33,0.61,20,0.76,\bf{5},\bf{0.94},12,0.86,16,0.81,20,0.76,28,0.67
1,139,0.01,87,0.37,75,0.46,\bf{45},\bf{0.68},50,0.64,52,0.63,53,0.62,61,0.56
2,199,0.001,146,0.27,134,0.33,\bf{103},\bf{0.48},108,0.46,109,0.45,109,0.45,112,0.44
3,258,0.0001,208,0.19,196,0.24,\bf{166},\bf{0.36},171,0.34,172,0.33,171,0.34,173,0.33


==> data/robust_ls_old.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink30_iters,traink30_red,traink60_iters,traink60_red,traink120_iters,traink120_red
0,85,0.1,33,0.61,7,0.92,12,0.86,15,0.82,21,0.75,28,0.67
1,139,0.01,87,0.37,52,0.63,48,0.65,49,0.65,51,0.63,61,0.56
2,199,0.001,147,0.26,110,0.45,106,0.47,106,0.47,106,0.47,110,0.45
3,259,0.0001,209,0.19,172,0.34,168,0.35,168,0.35,168,0.35,171,0.34


==> data/timings.csv <==
,rel_tols,abs_tols,cold_start,nearest_neighbor,k0,k5,k15,k30,k60,k120
0,0.1,0.1,61.79,4.16,2.23,22.13,26.95,29.2,26.73,32.15
1,0.01,0.01,101.73,46.01,42.08,24.13,31.61,36.61,36.37,60.92
2,0.001,0.001,141.53,101.75,89.95,61.95,79.9,82.98,76.75,107.01
3,0.0001,0.0001,185.46,145.54,148.4,107.75,142.34,158.18,149.7,173.23
4,1e-05,1e-05,241.16,199.63,187.8,169.57,197.37,210.4,198.4,235.69


==> data/vehicle_table.csv <==
,accuracies,no_learn_iters,naive_ws_iters,naive_ws_red,traink5_iters,traink5_red,traink15_iters,traink15_red,traink50_iters,traink50_red
0,639,0.01,520,0.19,203,0.68,48,0.92,48,0.92
1,1348,0.001,1163,0.14,895,0.34,351,0.74,299,0.78
2,2126,0.0001,1948,0.08,1653,0.22,1006,0.53,882,0.59


==> old/data/convex_markowitz.csv <==
Solver,Time,Suboptimality,Infeasibility
Learn2convexify,5.00E-04,0.018,0
OSQP,0.2,0,0
SCS,,0,0
CVXOPT,,0,0

==> old/data/plot.csv <==
a,b
0,2
1,4
2,3
3,5
4,1
5,3


==> old/data/table.csv <==
colnameA, colnameB
1, 2.5
3, 4.2


==> timings/robust_ls.csv <==
,rel_tols,abs_tols,cold_start,nearest_neighbor,k0,k5,k15,k30,k60,k120
0,0.1,0.1,61.79,4.16,\bf{2.23},22.13,26.95,29.2,26.73,32.15
1,0.01,0.01,101.73,46.01,42.08,\bf{24.13},31.61,36.61,36.37,60.92
2,0.001,0.001,141.53,101.75,89.95,\bf{61.95},79.9,82.98,76.75,107.01
3,0.0001,0.0001,185.46,145.54,148.4,\bf{107.75},142.34,158.18,149.7,173.23
4,1e-05,1e-05,241.16,199.63,187.8,\bf{169.57},197.37,210.4,198.4,235.69

